SynDe: Syndrome-guided Decoding of Raw Nanopore Reads

Nanopore sequencing technology remains highly error-prone, making efficient error correction essential in DNA-based data storage. Prior work addressed high error rates using convolutional codes with their decoder coupled with the basecaller, but such approaches only accommodate a limited number of code classes and incur significant decoding complexity. To overcome these limitations, we propose two algorithms: PrimerSeeker, which efficiently detects primer sequences in raw nanopore sequencing reads, and SynDe, a decoder that operates on the same raw reads and supports any linear error correction code with a low-complexity graphical representation. PrimerSeeker provides primer location estimates close to those of existing approaches while being better suited for real-time primer detection during sequencing. SynDe performs well with convolutional codes augmented with periodic markers, often approaching or exceeding the performance of existing algorithms with a lower time complexity. Remarkably, the confidence scores produced by SynDe reliably identify which of its outputs should be discarded.

==> resources/fer-discarded-reads-plots/lokatt_dataset/FER_CTC_cc11_10_10_m4_r0.684.txt <==
0.010661 0.300245
4.936034 0.263990
9.936034 0.223130
14.413646 0.183607
22.484009 0.107138
25.746269 0.078248
29.179104 0.050429
32.953092 0.031166
37.515991 0.015868
43.763326 0.008341
52.867804 0.003167
65.874200 0.000937


==> resources/fer-discarded-reads-plots/lokatt_dataset/FER_CTC_cc13_12_10_m6_r0.744.txt <==
0.010676 0.374119
6.960606 0.327367
13.462154 0.276832
17.486922 0.242334
21.575745 0.205010
29.294331 0.128945
32.486388 0.099462
36.212234 0.066778
40.194299 0.039629
45.126508 0.023152
52.055087 0.010911
62.122344 0.003664


==> resources/fer-discarded-reads-plots/lokatt_dataset/FER_CTC_cc13_12_10_m7_r0.762.txt <==
0.010671 0.383244
3.766941 0.359171
7.715292 0.331753
14.406147 0.279641
18.397183 0.244671
22.014726 0.211002
32.931384 0.102307
36.612955 0.069024
40.251841 0.044472
45.021876 0.023292
51.712731 0.008398
61.508910 0.004159


==> resources/fer-discarded-reads-plots/lokatt_dataset/FER_CTC_cc9_8_9_m5_r0.702.txt <==
0.010656 0.294682
4.060102 0.264912
8.322677 0.230733
15.569054 0.166604
22.176044 0.104478
24.829497 0.082223
28.015772 0.059363
31.841432 0.039869
36.423700 0.023299
42.764280 0.012102
52.088662 0.005783


==> resources/fer-discarded-reads-plots/lokatt_dataset/FER_Lokatt_cc11_10_10_m4_r0.684.txt <==
0.020178 0.566700
15.617433 0.486848
29.439064 0.388047
40.536723 0.277570
50.141243 0.162687
54.418886 0.103586
58.131558 0.060241
61.460856 0.032461
64.043584 0.017957
69.491525 0.007937
86.117837 0.001453


==> resources/fer-discarded-reads-plots/lokatt_dataset/FER_Lokatt_cc13_12_10_m6_r0.744.txt <==
0.018129 0.650227
10.732415 0.608652
21.174764 0.557498
30.076142 0.501426
38.651197 0.433511
44.941987 0.372736
51.540972 0.295548
65.155910 0.087929
68.491661 0.044304
72.443800 0.017763
76.613488 0.005426
92.639594 0.002463


==> resources/fer-discarded-reads-plots/lokatt_dataset/FER_Lokatt_cc13_12_10_m7_r0.762.txt <==
0.010644 0.696083
20.936668 0.616182
29.121873 0.572909
39.020756 0.506546
47.323044 0.433623
54.709952 0.349471
61.277275 0.252062
71.942523 0.067527
75.795636 0.019349
78.360830 0.007378
91.527408 0.001256


==> resources/fer-discarded-reads-plots/lokatt_dataset/FER_Lokatt_cc9_8_9_m5_r0.702.txt <==
0.020178 0.576387
17.130751 0.489895
30.367232 0.394668
42.917676 0.267939
48.244552 0.205068
57.606941 0.079962
63.680387 0.027222
72.074253 0.007948
93.442292 0.003077
98.062954 0.010417


==> resources/fer-discarded-reads-plots/lokatt_dataset/FER_Stan_cc4_3_8_r0.68.txt <==
71.338123 0.010176
66.934623 0.016351
63.384790 0.025646
59.756705 0.046491
55.516824 0.079802


==> resources/fer-discarded-reads-plots/lokatt_dataset/FER_Stan_cc6_5_11_r0.75.txt <==
77.010829 0.014383
74.010085 0.023537
71.083740 0.041738
68.066463 0.071706
67.512606 0.078880


==> resources/fer-discarded-reads-plots/lokatt_dataset/FER_Stan_cc6_5_8_r0.76.txt <==
87.457531 0.025395
85.058041 0.046897
82.566535 0.083232
75.629955 0.215219


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_CTC_cc11_10_10_m4_r0.68.txt <==
0.011373 0.440173
6.675765 0.400317
13.397020 0.354038
19.629251 0.307061
23.712044 0.274597
28.101899 0.237267
30.910952 0.211687
38.303196 0.149493
48.106448 0.082840
54.497896 0.050737
60.832480 0.030488
67.883544 0.017705
75.673831 0.008415
83.919026 0.000707


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_CTC_cc13_12_10_m6_r0.737.txt <==
0.040733 0.447840
8.676171 0.396521
15.234216 0.350312
22.688391 0.302950
31.731161 0.232100
40.529532 0.149315
45.458248 0.099328
51.038697 0.059900
57.881874 0.032882
66.191446 0.015663
75.560081 0.005000


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_CTC_cc13_12_10_m7_r0.75.txt <==
0.010361 0.487825
5.698301 0.456933
11.562370 0.421392
25.559470 0.324983
31.651471 0.287403
35.339826 0.266464
44.498550 0.206085
50.176129 0.164691
61.572731 0.085198
67.322835 0.052632
73.466639 0.027724
79.910899 0.011346


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_CTC_cc4_3_9_m14_r0.664.txt <==
0.023649 0.345003
4.871704 0.311746
10.228213 0.271470
15.419179 0.228156
25.872059 0.133355
32.044460 0.082478
34.515786 0.067714
37.471917 0.053896
41.397659 0.039548
45.997399 0.027589
51.614048 0.018817
58.531394 0.011121
67.376138 0.005074
76.859406 0.001533


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Lokatt_cc11_10_10_m4_r0.68.txt <==
0.010521 0.768729
14.550237 0.730608
27.827459 0.682362
39.894792 0.621915
51.962125 0.539860
62.125197 0.436944
67.659127 0.361744
73.813782 0.261149
79.726460 0.142190
83.703314 0.072305
90.436612 0.008801
92.719621 0.001445


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Lokatt_cc13_12_10_m6_r0.737.txt <==
0.037879 0.769989
15.984848 0.728584
33.674242 0.661336
45.227273 0.596819
53.143939 0.537591
60.606061 0.471154
67.651515 0.385246
72.803030 0.296657
76.969697 0.202303
77.310606 0.202003
80.151515 0.148855
81.856061 0.106472
82.765152 0.098901
84.204545 0.064748
91.325758 0.013100


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Lokatt_cc13_12_10_m7_r0.75.txt <==
0.009376 0.818378
17.851116 0.779845
32.945809 0.734200
47.806113 0.665709
58.213013 0.591878
65.375961 0.521527
70.045003 0.459781
73.710857 0.401213
79.345584 0.287335
85.027189 0.140889
86.030377 0.106711
88.786799 0.042642
90.933808 0.018614
93.277705 0.006974
98.096756 0.004926


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Lokatt_psguppy_cc11_10_10_m4_r0.68.txt <==
0.011851 0.901387
25.764399 0.868455
44.512918 0.825716
57.430671 0.777561
64.079166 0.738370
69.838824 0.692338
75.539227 0.628876
79.639725 0.562864
82.531406 0.500000
85.968239 0.399493
89.902821 0.233568
90.732401 0.193095
91.265703 0.158752
92.711543 0.100813
92.853757 0.089552
93.861105 0.063707
94.299597 0.062370
94.489215 0.047312
95.603224 0.018868
96.657976 0.014184
96.717232 0.007220
99.040057 0.012346


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Lokatt_psguppy_cc13_12_10_m6_r0.737.txt <==
0.044603 0.895136
25.958965 0.859036
47.190009 0.805743
59.054416 0.753813
70.383586 0.671687
73.505798 0.638047
78.724353 0.559748
82.292596 0.478589
83.541481 0.441734
84.210526 0.432203
85.102587 0.404192
86.529884 0.344371
86.931311 0.337884
87.466548 0.316726
88.849242 0.236000
89.295272 0.216667
89.473684 0.216102
90.008921 0.191964
90.142730 0.194570
90.454951 0.177570
90.677966 0.177033
90.856378 0.160976
91.659233 0.133690
91.837645 0.120219
92.417484 0.105882
92.997324 0.076433
93.220339 0.078947
93.844781 0.043478
94.246209 0.046512
94.469224 0.032258
95.316682 0.038095
95.628903 0.020408
96.208742 0.023529
96.297948 0.012048
97.234612 0.016129


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Lokatt_psguppy_cc13_12_10_m7_r0.75.txt <==
0.010728 0.925644
29.159961 0.896714
51.432250 0.854871
64.606802 0.806305
70.400172 0.770931
75.356721 0.728777
78.307049 0.694857
81.278833 0.650430
83.950220 0.598930
86.803991 0.524390
89.850874 0.409091
91.610342 0.326087
92.372063 0.282700
93.198155 0.217666
93.541466 0.202658
93.863319 0.174825
94.764510 0.137295
95.730072 0.075377
95.890999 0.073107
96.352323 0.041176
96.588349 0.034591
96.760004 0.016556
97.757751 0.004785
98.551658 0.007407


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Lokatt_pslokatt_cc11_10_10_m4_r0.68.txt <==
0.010521 0.768729
14.550237 0.730608
27.827459 0.682362
39.894792 0.621915
51.962125 0.539860
62.125197 0.436944
67.659127 0.361744
73.813782 0.261149
79.726460 0.142190
83.703314 0.072305
90.436612 0.008801
92.719621 0.001445


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Lokatt_pslokatt_cc13_12_10_m6_r0.737.txt <==
0.037879 0.769989
15.984848 0.728584
33.674242 0.661336
45.227273 0.596819
53.143939 0.537591
60.606061 0.471154
67.651515 0.385246
72.803030 0.296657
76.969697 0.202303
77.310606 0.202003
80.151515 0.148855
81.856061 0.106472
82.765152 0.098901
84.204545 0.064748
91.325758 0.013100


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Lokatt_pslokatt_cc13_12_10_m7_r0.75.txt <==
0.009376 0.818378
17.851116 0.779845
32.945809 0.734200
47.806113 0.665709
58.213013 0.591878
65.375961 0.521527
70.045003 0.459781
73.710857 0.401213
79.345584 0.287335
85.027189 0.140889
86.030377 0.106711
88.786799 0.042642
90.933808 0.018614
93.277705 0.006974
98.096756 0.004926


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Stan_cc4_3_11_r0.666.txt <==
36.620000 0.001349
33.940000 0.003977
31.821000 0.007612
29.818670 0.016350


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Stan_cc4_3_6_r0.688.txt <==
45.113000 0.006030
41.412000 0.010440
38.350000 0.016700
35.437000 0.025500


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Stan_cc4_3_8_r0.678.txt <==
42.179000 0.002523
39.145000 0.004075
36.533400 0.007586
34.140000 0.016615


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Stan_cc6_5_11_r0.7478.txt <==
44.084400 0.004400
41.374900 0.008000
38.874000 0.014000
36.254000 0.024000


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Stan_cc6_5_6_r0.768.txt <==
61.680000 0.006531
57.980000 0.011182
54.734400 0.020309
51.420000 0.037325


==> resources/fer-discarded-reads-plots/stanford_dataset/FER_Stan_cc6_5_8_r0.761.txt <==
49.100562 0.005290
45.859000 0.008489
42.816000 0.014689
39.995000 0.025350


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_CTC_cc10_7_5_r0.675.txt <==
0.018704 0.356281
4.750772 0.324300
9.772749 0.286692
14.280370 0.249182
20.200131 0.196062
22.902834 0.178554
27.532030 0.154859
45.384831 0.086644
55.185635 0.055718
66.800711 0.028732
79.799869 0.010648


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_CTC_cc11_10_10_m4_r0.68.txt <==
0.009969 0.345763
6.170870 0.302805
12.192204 0.255109
19.090818 0.194554
30.495464 0.090648
34.642608 0.059030
39.726847 0.034072
45.708304 0.017628
53.085435 0.008925
63.971688 0.003874


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_CTC_cc13_12_10_m5_r0.718.txt <==
0.012464 0.422837
4.512028 0.395640
8.400848 0.369982
11.716316 0.346322
15.567743 0.316504
23.532345 0.249063
31.634052 0.172835
35.497943 0.133527
39.810545 0.095051
44.746354 0.060230
50.953509 0.033291
58.344759 0.014961
67.817525 0.005422


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_CTC_cc13_12_10_m6_r0.744.txt <==
0.009381 0.472934
5.300188 0.443487
10.215760 0.413018
15.544090 0.375986
20.065666 0.340805
24.784240 0.300200
30.403377 0.247203
37.251407 0.179250
41.660413 0.132980
46.388368 0.087139
51.454034 0.051208
57.804878 0.025122
65.562852 0.007900
75.806754 0.003102


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_CTC_cc13_12_10_m7_r0.762.txt <==
0.009371 0.479569
5.032331 0.452043
10.411395 0.419142
15.256302 0.385934
20.757192 0.343425
26.426764 0.293721
31.196701 0.247480
46.584200 0.090351
51.335395 0.054689
57.342330 0.029438
64.886140 0.013878
74.950801 0.003741


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_CTC_cc4_3_9_r0.709.txt <==
0.009355 0.340631
6.688494 0.293434
13.143124 0.240926
15.846586 0.216541
19.663237 0.179320
27.221703 0.097429
30.523854 0.068130
32.217025 0.057411
34.452760 0.046953
37.689429 0.035130
49.803555 0.015095
58.540692 0.006092


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_CTC_cc9_6_4_r0.643.txt <==
0.018695 0.360135
3.795102 0.335017
7.590204 0.307708
11.777902 0.274846
16.161899 0.237596
19.489624 0.215140
23.742756 0.193307
32.604225 0.155895
49.551318 0.095794
60.983361 0.057259
74.144700 0.021692
86.642363 0.004899


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_CTC_cc9_8_9_m5_r0.702.txt <==
0.009970 0.376010
6.390828 0.333475
12.093719 0.290235
21.744766 0.207288
32.342971 0.110669
36.171486 0.081537
41.236291 0.054971
47.607178 0.030067
55.134596 0.014667
65.134596 0.005433


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_Lokatt_cc11_10_10_m4_r0.68.txt <==
0.009330 0.688066
19.415936 0.614565
27.094607 0.575122
36.545997 0.514630
45.502892 0.439651
54.525098 0.343865
58.854264 0.288889
71.664490 0.101745
75.237918 0.060663
82.030230 0.015057
87.124464 0.002174
92.022765 0.001170


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_Lokatt_cc13_12_10_m4_r0.679.txt <==
0.009334 0.701923
21.263885 0.622525
31.466443 0.567965
39.158032 0.514882
48.819192 0.430421
57.714926 0.327815
64.482405 0.232852
71.119201 0.126050
76.495846 0.055997
82.255204 0.017885
88.527957 0.000814


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_Lokatt_cc13_12_10_m5_r0.718.txt <==
0.009344 0.753014
13.240516 0.715670
26.340871 0.666624
36.722108 0.614442
47.336946 0.541874
56.353953 0.457718
63.735750 0.366400
69.173986 0.281297
81.937956 0.053802
85.862456 0.019167
88.506821 0.005691
94.487012 0.001695


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_Lokatt_cc9_8_9_m5_r0.702.txt <==
0.009346 0.723712
22.401869 0.645670
33.308411 0.589686
40.018692 0.546276
50.140187 0.462043
58.373832 0.372250
65.383178 0.274568
75.869159 0.101859
80.626168 0.045345
83.037383 0.023140
89.000000 0.003398
97.168224 0.003300


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_Lokatt_pslokatt_cc10_7_5_r0.675.txt <==
0.009346 0.668287
10.934579 0.628646
22.514019 0.575926
31.429907 0.524874
39.373832 0.468167
51.934579 0.350574
59.915888 0.258102
69.046729 0.137077
71.551402 0.111695
77.523364 0.068191
85.560748 0.044660
92.635514 0.013959
94.289720 0.016367
95.691589 0.004338
98.168224 0.005102


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_Lokatt_pslokatt_cc11_10_10_m4_r0.68.txt <==
0.009330 0.688066
19.415936 0.614565
27.094607 0.575122
36.545997 0.514630
45.502892 0.439651
54.525098 0.343865
58.854264 0.288889
71.664490 0.101745
75.237918 0.060663
82.030230 0.015057
87.124464 0.002174
92.022765 0.001170


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_Lokatt_pslokatt_cc13_12_10_m5_r0.718.txt <==
0.009344 0.753014
13.240516 0.715670
26.340871 0.666624
36.722108 0.614442
47.336946 0.541874
56.353953 0.457718
63.735750 0.366400
69.173986 0.281297
81.937956 0.053802
85.862456 0.019167
88.506821 0.005691
94.487012 0.001695


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_Lokatt_pslokatt_cc13_12_10_m6_r0.744.txt <==
0.009679 0.796728
16.986063 0.755859
29.955478 0.711897
43.989547 0.644375
52.739063 0.583658
60.840108 0.505932
68.892760 0.399502
75.967867 0.269432
81.871854 0.141484
83.865660 0.086383
86.769261 0.037308
88.114595 0.022801
91.347271 0.007830
96.660859 0.002899


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_Lokatt_pslokatt_cc4_3_9_r0.709.txt <==
0.009344 0.700402
12.436928 0.659268
22.481779 0.616803
34.115119 0.553680
41.571669 0.502159
50.897029 0.420552
56.765091 0.354657
65.109325 0.245313
71.313773 0.141694
75.294338 0.084720
80.648477 0.028489
83.853485 0.013310
93.178845 0.001370


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_Lokatt_pslokatt_cc9_6_4_r0.643.txt <==
0.009341 0.638266
16.730500 0.568095
31.265764 0.482876
41.410556 0.401945
53.031294 0.286993
64.175619 0.166362
70.910789 0.115607
80.812704 0.066212
90.088744 0.041470
93.759925 0.016467
97.804764 0.008511
98.832321 0.016000
98.944418 0.008850
99.392807 0.015385
99.691733 0.030303


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_Stan_cc4_3_8_r0.68.txt <==
71.409136 0.010268
67.019905 0.016500
63.461263 0.025867
59.823858 0.046872
55.570672 0.080258


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_Stan_cc6_5_11_r0.75.txt <==
76.969848 0.014467
73.979677 0.023688
71.056139 0.041727
68.024321 0.071633
67.466267 0.078853


==> resources/fer-discarded-reads-plots/volkel_dataset/FER_Stan_cc6_5_7_r0.76.txt <==
87.491106 0.025597
85.107443 0.046823
82.609933 0.083470
75.693753 0.215749


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_CTC_cc11_10_10_m4.txt <==
0.009969 0.345763
6.170870 0.302805
12.192204 0.255109
19.090818 0.194554
30.495464 0.090648
34.642608 0.059030
39.726847 0.034072
45.708304 0.017628
53.085435 0.008925
63.971688 0.003874


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_CTC_cc13_12_10_m4.txt <==
0.012557 0.367701
5.549975 0.330630
11.363636 0.286726
22.739829 0.189176
29.746359 0.124754
33.802109 0.089150
38.661477 0.054452
44.475138 0.030981
51.305876 0.016761
60.522351 0.007952


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_CTC_cc13_12_10_m5.txt <==
0.012464 0.422837
4.512028 0.395640
8.400848 0.369982
11.716316 0.346322
15.567743 0.316504
23.532345 0.249063
31.634052 0.172835
35.497943 0.133527
39.810545 0.095051
44.746354 0.060230
50.953509 0.033291
58.344759 0.014961
67.817525 0.005422


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_CTC_cc13_12_10_m6.txt <==
0.012372 0.468696
5.505382 0.437811
10.330323 0.407561
14.623283 0.377771
19.275022 0.342069
24.384511 0.298266
29.914636 0.246778
36.756155 0.179186
41.160460 0.133095
45.861685 0.090265
50.872201 0.056157
57.156996 0.030898
65.037734 0.008139
75.306198 0.003006


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_CTC_cc13_12_10_m7.txt <==
0.012171 0.475593
5.087634 0.447551
10.443038 0.414515
15.007303 0.383073
20.387050 0.341538
23.478578 0.315254
26.886563 0.284168
37.061831 0.183523
41.333982 0.138174
45.922590 0.094531
50.961538 0.057334
56.828140 0.032704
64.374391 0.015716
74.476631 0.005246


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_CTC_cc9_8_9_m5.txt <==
0.009970 0.376010
6.390828 0.333475
12.093719 0.290235
21.744766 0.207288
32.342971 0.110669
36.171486 0.081537
41.236291 0.054971
47.607178 0.030067
55.134596 0.014667
65.134596 0.005433


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_Lokatt_cc11_10_10_m4.txt <==
0.014094 0.665774
12.050740 0.620994
22.396054 0.571740
29.866103 0.526728
37.744891 0.468644
44.778013 0.405309
49.992953 0.349493
60.845666 0.211663
68.202960 0.105940
71.895701 0.064694
77.195208 0.021014
82.988020 0.004143
91.374207 0.001634


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_Lokatt_cc13_12_10_m4.txt <==
0.016163 0.684772
19.250040 0.610889
29.319541 0.556597
36.091805 0.510622
44.803620 0.437775
52.044610 0.362319
60.012930 0.259903
64.587037 0.193975
68.660094 0.124291
74.414094 0.056222
77.905285 0.026335
80.992403 0.010204
84.596735 0.001049
88.685954 0.001429


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_Lokatt_cc13_12_10_m5.txt <==
0.016202 0.736023
14.436163 0.692104
25.599482 0.646341
35.580039 0.593561
44.588464 0.530702
53.742709 0.444834
60.126377 0.370987
64.517174 0.307763
78.175632 0.087602
82.064161 0.037037
84.024627 0.020284
91.202203 0.003683
%96.273493 0.008696
%98.412184 0.020408
%98.541802 0.011111
%99.319507 0.023810
%99.546338 0.035714
%99.692158 0.052632


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_Lokatt_cc9_8_9_m5.txt <==
0.010807 0.705685
11.963687 0.666462
22.295472 0.623227
31.319572 0.575610
38.517238 0.528212
46.374149 0.463523
55.333405 0.369707
62.649951 0.271701
68.691235 0.171557
73.500486 0.101142
78.158435 0.051954
83.767427 0.014647
92.694261 0.002959


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_Stan_cc4_3_11.txt <==
99.463807 0.333333
98.972297 0.652174
98.525469 0.727273
97.006256 0.865672
94.057194 0.909774


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_Stan_cc4_3_14.txt <==
99.414348 0.000000
98.535871 0.600000
97.218155 0.789474


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_Stan_cc4_3_8.txt <==
71.547379 0.010334
67.254704 0.016162
63.692876 0.025451
60.005040 0.047679
55.813172 0.080228


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_Stan_cc6_5_11.txt <==
75.648585 0.007264
72.051887 0.014768
69.221698 0.024904
65.860849 0.055268
61.910377 0.100619


==> resources/fer-discarded-reads-plots/volkel_dataset_old/FER_Stan_cc6_5_7.txt <==
88.535577 0.030473
86.446599 0.052078
84.093826 0.091439
77.434764 0.239179


==> resources/primer-search-plots/primerseeker_lau_ctc_vs_chandak.txt <==
0.000000 0.206716
3.000000 0.237682
6.000000 0.357799
9.000000 0.412674
15.000000 0.525792
18.000000 0.576180
21.000000 0.618173
24.000000 0.655979
27.000000 0.687603
30.000000 0.715240
33.000000 0.739168
36.000000 0.759945
39.000000 0.776635
42.000000 0.790832
48.000000 0.812646
51.000000 0.821260
57.000000 0.835138
66.000000 0.851050
84.000000 0.871488
99.000000 0.884110
126.000000 0.899264
165.000000 0.911966
198.000000 0.920699
306.000000 0.942095
375.000000 0.953022
459.000000 0.961117
621.000000 0.973181
828.000000 0.983111
1227.000000 0.991865
1473.000000 0.994417
1962.000000 0.997228
2922.000000 0.999023
6369.000000 1.000000


==> resources/primer-search-plots/primerseeker_lau_lokatt_vs_guppy.txt <==
0.000000 0.000779
3.000000 0.006489
5.000000 0.012239
13.000000 0.039554
19.000000 0.056944
28.000000 0.077889
39.000000 0.098435
67.000000 0.138647
76.000000 0.155898
105.000000 0.191019
119.000000 0.217095
145.000000 0.246027
159.000000 0.269807
184.000000 0.292449
190.000000 0.301573
198.000000 0.316189
221.000000 0.334718
229.000000 0.345300
236.000000 0.357899
240.000000 0.363110
259.000000 0.376308
265.000000 0.381898
279.000000 0.401805
301.000000 0.417539
307.000000 0.423748
319.000000 0.441259
335.000000 0.451382
344.000000 0.458789
360.000000 0.479095
374.000000 0.486922
384.000000 0.494230
392.000000 0.503374
398.000000 0.512100
423.000000 0.526416
430.000000 0.532665
439.000000 0.543687
462.000000 0.554948
480.000000 0.573457
505.000000 0.586495
518.000000 0.600172
544.000000 0.612671
558.000000 0.625329
585.000000 0.637509
599.000000 0.650487
623.000000 0.659772
639.000000 0.671991
665.000000 0.682593
679.000000 0.693675
707.000000 0.703778
720.000000 0.713342
746.000000 0.721588
758.000000 0.729894
785.000000 0.737980
800.000000 0.747704
824.000000 0.754433
839.000000 0.763178
866.000000 0.770985
880.000000 0.778093
903.000000 0.783584
920.000000 0.791690
947.000000 0.798499
957.000000 0.803969
981.000000 0.809121
1001.000000 0.816648
1026.000000 0.821240
1041.000000 0.827150
1060.000000 0.830165
1080.000000 0.836694
1105.000000 0.841167
1122.000000 0.846997
1187.000000 0.859416
1199.000000 0.863469
1319.000000 0.885193
1445.000000 0.903842
1681.000000 0.931994
1796.000000 0.942337
1955.000000 0.953039
2245.000000 0.966836
2445.000000 0.974403
2759.000000 0.982589
2959.000000 0.986043
3401.000000 0.991614
4040.000000 0.995947
5618.000000 0.999062
7497.000000 1.000000


==> resources/primer-search-plots/primerseeker_volkel_ctc_vs_chandak.txt <==
0.000000 0.076895
3.000000 0.462851
6.000000 0.639922
9.000000 0.754104
12.000000 0.821538
15.000000 0.865782
18.000000 0.897876
21.000000 0.916056
24.000000 0.929691
27.000000 0.940636
33.000000 0.954921
39.000000 0.962712
45.000000 0.967721
60.000000 0.973008
105.000000 0.976904
402.000000 0.979501
1020.000000 0.981356
3552.000000 0.986458
11757.000000 0.995826
26973.000000 0.999443
47202.000000 1.000000


==> resources/primer-search-plots/primerseeker_volkel_lokatt_vs_guppy.txt <==
0.000000 0.024488
1.000000 0.070587
3.000000 0.172155
5.000000 0.276134
7.000000 0.371765
8.000000 0.410723
9.000000 0.447268
10.000000 0.478527
11.000000 0.504777
13.000000 0.548001
16.000000 0.598646
17.000000 0.612188
19.000000 0.636305
20.000000 0.646229
22.000000 0.664131
24.000000 0.679900
27.000000 0.699842
31.000000 0.721825
41.000000 0.762638
43.000000 0.769502
49.000000 0.785641
52.000000 0.795474
59.000000 0.812819
77.000000 0.852240
85.000000 0.865319
91.000000 0.873017
98.000000 0.885076
103.000000 0.891476
111.000000 0.900380
125.000000 0.911511
136.000000 0.918839
154.000000 0.927929
188.000000 0.937019
251.000000 0.944718
388.000000 0.949541
758.000000 0.952324
3190.000000 0.960857
4410.000000 0.963269
7762.000000 0.974492
13652.000000 0.987849
16117.000000 0.990539
17721.000000 0.993971
23926.000000 0.998701
46604.000000 1.000000


==> resources/primer-search-plots/primerseeker_xu_ctc_vs_chandak.txt <==
0.000000 0.089052
3.000000 0.472500
6.000000 0.653390
9.000000 0.764214
12.000000 0.832525
15.000000 0.875658
18.000000 0.902177
21.000000 0.921989
27.000000 0.945516
30.000000 0.953152
33.000000 0.957796
36.000000 0.960376
51.000000 0.968527
63.000000 0.971726
108.000000 0.973687
261.000000 0.974719
2043.000000 0.978640
5370.000000 0.981529
20619.000000 0.986998
43305.000000 0.991745
97158.000000 0.998039
234978.000000 1.000000


==> resources/primer-search-plots/primerseeker_xu_lokatt_vs_guppy.txt <==
0.000000 0.029409
1.000000 0.088329
2.000000 0.152203
4.000000 0.269322
5.000000 0.325766
6.000000 0.377670
7.000000 0.425343
8.000000 0.467444
9.000000 0.505521
10.000000 0.537922
11.000000 0.566092
12.000000 0.588794
13.000000 0.608503
14.000000 0.624910
18.000000 0.672376
19.000000 0.681560
22.000000 0.702507
25.000000 0.718399
28.000000 0.730265
31.000000 0.739139
43.000000 0.765246
53.000000 0.778248
61.000000 0.785987
84.000000 0.802910
99.000000 0.810030
112.000000 0.813951
150.000000 0.822000
185.000000 0.825508
297.000000 0.829533
510.000000 0.833866
1352.000000 0.841502
2829.000000 0.850170
4925.000000 0.859044
5679.000000 0.859973
12424.000000 0.879476
14038.000000 0.881952
14799.000000 0.885254
16824.000000 0.889072
18580.000000 0.894541
26760.000000 0.908575
36024.000000 0.920338
43412.000000 0.931689
69023.000000 0.954803
101815.000000 0.973584
119424.000000 0.978950
200775.000000 0.993293
246844.000000 0.997627
309983.000000 0.999381
451851.000000 1.000000

